A Sparse Graph Formulation for Efficient Spectral Image Segmentation

Spectral Clustering is one of the most traditional methods to solve segmentation problems. Based on Normalized Cuts, it aims at partitioning an image using an objective function defined by a graph. Despite their mathematical attractiveness, spectral approaches are traditionally neglected by the scientific community due to their practical issues and underperformance. In this paper, we adopt a sparse graph formulation based on the inclusion of extra nodes to a simple grid graph. While the grid encodes the pixel spatial disposition, the extra nodes account for the pixel color data. Applying the original Normalized Cuts algorithm to this graph leads to a simple and scalable method for spectral image segmentation, with an interpretable solution. Our experiments also demonstrate that our proposed methodology over performs both traditional and modern unsupervised algorithms for segmentation in both real and synthetic data.

==> data/size_times_average_variable.dat <==
100.0   10000   1  0.13975230852762854      0.9287374133032049
150.0   22500   2  0.2980082829793294       0.9246161687397122
200.0   40000   4  0.5405135154724121       0.9266098821174518
250.0   62500   6  1.0063977241516116       0.919953533146127
300.0   90000   9  1.5629733403523762       0.9257667263922801
350.0  122500  12  2.264565944671631        0.921835332267493
400.0  160000  16  3.5012502670288086       0.9222899540792973 
450.0  202500  20  5.240502754847209        0.918917434256195
500.0  250000  25  7.130910237630208        0.9195747558539886
550.0  302500  30  9.46852159500122         0.9146379912537133 
600.0  360000  36  13.653891722361246       0.9218876567904895
650.0  422500  42  18.670960823694866       0.9198832900840093
700.0  490000  49  21.332047541936237       0.9223640843535404
750.0  562500  56  29.023426691691082       0.9141598886861914
800.0  640000  64  36.4288489818573         0.9297919853626258


==> data/size_times_average_variable2.dat <==
100.0   10000   1  0.013975230852762854      0.9287374133032049
150.0   22500   2  0.02980082829793294       0.9246161687397122
200.0   40000   4  0.05405135154724121       0.9266098821174518
250.0   62500   6  0.10063977241516116       0.919953533146127
300.0   90000   9  0.15629733403523762       0.9257667263922801
350.0  122500  12  0.2264565944671631        0.921835332267493
400.0  160000  16  0.35012502670288086       0.9222899540792973
450.0  202500  20  0.5240502754847209        0.918917434256195
500.0  250000  25  0.7130910237630208        0.9195747558539886
550.0  302500  30  0.946852159500122         0.9146379912537133
600.0  360000  36  1.3653891722361246       0.9218876567904895
650.0  422500  42  1.8670960823694866       0.9198832900840093
700.0  490000  49  2.1332047541936237       0.9223640843535404
750.0  562500  56  2.6023426691691082       0.9141598886861914
800.0  640000  64  3.44288489818573         0.9297919853626258


==> data/size_times_average_variable_JAC.dat <==
100.0  0.13975230852762854      0.07126258669679504
150.0  0.2980082829793294       0.07538383126028779
200.0  0.5405135154724121       0.07339011788254828
250.0  1.0063977241516116       0.08004646685387297
300.0  1.5629733403523762       0.07423327360771996
350.0  2.264565944671631        0.07816466773250696
400.0  3.5012502670288086       0.0777100459207027
450.0  5.240502754847209        0.08108256574380503
500.0  7.130910237630208        0.08042524414601143
550.0  9.46852159500122         0.0853620087462868
600.0  13.653891722361246       0.07811234320951053
650.0  18.670960823694866       0.08011670991599078
700.0  21.332047541936237       0.07763591564645954
750.0  29.023426691691082       0.08584011131380866
800.0  36.4288489818573         0.07020801463737421
850.0  40.417699575424194       0.07199380231062656
900.0  52.73618729909261        0.07665013488597756
950.0  66.49363160133362        0.07376606737579393
1000.0 77.99582489331563        0.07213396995061783

